KNN, An Underestimated Model for Regional Rainfall Forecasting

Regional rainfall forecasting is an important issue in hydrology and meteorology. This paper aims to design an integrated tool by applying various machine learning algorithms, especially the state-of-the-art deep learning algorithms including Deep Neural Network, Wide Neural Network, Deep and Wide Neural Network, Reservoir Computing, Long Short Term Memory, Support Vector Machine, K-Nearest Neighbor for forecasting regional precipitations over different catchments in Upstate New York. Through the experimental results and the comparison among machine learning models including classification and regression, we find that KNN is an outstanding model over other models to handle the uncertainty in the precipitation data. The data normalization methods such as ZScore and MinMax are also evaluated and discussed.

==> readme.txt <==
SCS proceedings Latex style

The SCS proceedings style is usually adapted each year for different conferences. Thus you have to make sure that you are using the style for the current year.

The style comprises the following files which you should never change:

scsproc.sty
scsproc.bst
scspaperproc.cls
scsprocbib.tex

Note that the copyright notice *must* be properly set by the author. In case there are any questions about this, please contact your respective conference or symposium chair.

